Emulator-Assisted Nuclear DFT Inference and Its Consequences for the Structure of Neutron Stars

Nuclear density functional theory provides a unified description of finite nuclei and bulk nuclear matter, and is widely used to model the neutron star equation of state. However, extrapolations to supra-saturation densities require a quantified treatment of uncertainties arising from parameter estimation and functional choices. We present an updated Bayesian inference of a Skyrme energy density functional augmented by a flexible meta-model density dependence at high density. Nuclear observables are computed using a Gaussian emulator of the publicly available Milano HFBCS-QRPA code, enabling efficient exploration of a high-dimensional parameter space. Relative to previous analyses, we extend the calibration set with isospin-sensitive data, including masses and charge radii along selected Ca and Sn isotopic chains, and updated constraints from giant monopole resonances. The resulting posteriors are further constrained by \emph{ab initio} neutron-matter calculations and astrophysical observations, including recent NICER measurements, yielding consistent crust and core properties of catalyzed NS compatible with current constraints. Bulk nuclear-matter parameters are well approximated by a multivariate Gaussian with covariance matrix provided for direct reuse, while several finite-nucleus parameters exhibit pronounced non-Gaussianity.

==> mean_and_cov.dat <==
// Mean vector: nsat esat ksat qsat zsat esym lsym ksym qsym zsym m0/m m1/m G_s G_v w0
1.598224430000e-01 -1.604623553500e+01 2.362590226100e+02 -3.788554426800e+02 1.563052123866e+03 3.064295196400e+01 2.574805801900e+01 -2.560412804310e+02 4.768499868600e+02 -2.514350965382e+03 9.117634320000e-01 7.128728548052e-01 1.287415704150e+02 2.800882082000e+00 1.327644052480e+02

// Covariance matrix (rows/cols in this order): nsat esat ksat qsat zsat esym lsym ksym qsym zsym m0/m m1/m G_s G_v w0
1.012096302138e-05 -1.751002882909e-04 -1.763686030704e-02 -4.236235999813e-02 3.774271407676e-01 6.116306641786e-04 8.492320216082e-03 3.731272866510e-02 -3.791882784198e-02 9.647467544192e-02 -3.018023084607e-06 4.565972506103e-07 9.573232297085e-04 -2.329656522382e-02 -4.741925019531e-03
-1.751002882909e-04 8.199761669980e-03 -4.076918217638e-02 2.854678785084e-01 -2.101348250448e+00 -9.469283808774e-02 -8.157662961736e-01 -2.250204585697e+00 3.986846876296e+00 -1.912895855371e+01 8.936343739999e-04 -9.765932760965e-06 -2.341903761494e-01 6.087344421575e-01 1.002752194134e-01
-1.763686030704e-02 -4.076918217638e-02 1.049662951068e+02 1.933443633939e+02 -1.833217556186e+03 2.927073056822e+00 2.880428241971e+01 2.155581912203e+01 -2.582646463238e+02 1.784551962894e+03 1.128135960240e-02 -6.459057386069e-04 -1.519514407784e+01 2.264115550513e+01 -8.959747109588e+00
-4.236235999813e-02 2.854678785084e-01 1.933443633939e+02 4.121486284647e+02 -3.604157859037e+03 3.068462289878e+00 4.265377571043e+01 9.633762026951e+01 -2.632861316669e+02 1.804078747678e+03 -3.929658452623e-01 -2.324750105173e-03 1.755455096524e+01 6.666790516349e+00 3.200107871842e+01
3.774271407676e-01 -2.101348250448e+00 -1.833217556186e+03 -3.604157859037e+03 3.326025949399e+04 -2.404120386067e+01 -2.903216938751e+02 1.650022633350e+01 3.095945876994e+03 -2.331536854051e+04 5.558563286329e-01 1.619872534211e-02 2.116216890685e+02 -4.671957625373e+02 1.727539112634e+01
6.116306641786e-04 -9.469283808774e-02 2.927073056822e+00 3.068462289878e+00 -2.404120386067e+01 3.644770291151e+00 2.688417806052e+01 6.659896195466e+01 -1.182957321168e+02 5.802064644201e+02 -3.309560745045e-02 -1.143375418071e-04 6.181533294230e+00 2.611359063980e+01 -7.419040548636e-01
8.492320216082e-03 -8.157662961736e-01 2.880428241971e+01 4.265377571043e+01 -2.903216938751e+02 2.688417806052e+01 2.573455051937e+02 7.516118776321e+02 -1.277463934851e+03 6.172412441698e+03 -4.082704855399e-01 -8.768585043209e-04 6.806191176193e+01 -1.750864523038e+01 3.785343281046e+01
3.731272866510e-02 -2.250204585697e+00 2.155581912203e+01 9.633762026951e+01 1.650022633350e+01 6.659896195466e+01 7.516118776321e+02 2.579011006108e+03 -3.417964187896e+03 1.493829343670e+04 -2.323436020438e+00 -3.837988833828e-03 3.377234510712e+02 -5.675554382150e+02 2.651373985630e+02
-3.791882784198e-02 3.986846876296e+00 -2.582646463238e+02 -2.632861316669e+02 3.095945876994e+03 -1.182957321168e+02 -1.277463934851e+03 -3.417964187896e+03 7.960990800885e+03 -4.182237814116e+04 -4.261179347130e-01 -1.323298914621e-03 -3.152785255506e+01 2.959463043695e+02 -4.097716314240e+01
9.647467544192e-02 -1.912895855371e+01 1.784551962894e+03 1.804078747678e+03 -2.331536854051e+04 5.802064644201e+02 6.172412441698e+03 1.493829343670e+04 -4.182237814116e+04 2.284486790123e+05 8.532192344985e+00 1.420957810918e-02 -6.844989396444e+02 -3.546419166610e+02 -4.141690257503e+02
-3.018023084607e-06 8.936343739999e-04 1.128135960240e-02 -3.929658452623e-01 5.558563286329e-01 -3.309560745045e-02 -4.082704855399e-01 -2.323436020438e+00 -4.261179347130e-01 8.532192344985e+00 6.814289673878e-03 1.249156728671e-05 -8.197631527529e-01 9.213119687167e-01 -6.140327808316e-01
4.565972506103e-07 -9.765932760965e-06 -6.459057386069e-04 -2.324750105173e-03 1.619872534211e-02 -1.143375418071e-04 -8.768585043209e-04 -3.837988833828e-03 -1.323298914621e-03 1.420957810918e-02 1.249156728671e-05 4.500197365754e-04 -1.224151923435e-03 -4.180920770782e-03 7.413553229631e-05
9.573232297085e-04 -2.341903761494e-01 -1.519514407784e+01 1.755455096524e+01 2.116216890685e+02 6.181533294230e+00 6.806191176193e+01 3.377234510712e+02 -3.152785255506e+01 -6.844989396444e+02 -8.197631527529e-01 -1.224151923435e-03 1.191340236124e+02 -1.859193086708e+02 1.149604832048e+02
-2.329656522382e-02 6.087344421575e-01 2.264115550513e+01 6.666790516349e+00 -4.671957625373e+02 2.611359063980e+01 -1.750864523038e+01 -5.675554382150e+02 2.959463043695e+02 -3.546419166610e+02 9.213119687167e-01 -4.180920770782e-03 -1.859193086708e+02 1.926152114526e+03 -5.408068367029e+02
-4.741925019531e-03 1.002752194134e-01 -8.959747109588e+00 3.200107871842e+01 1.727539112634e+01 -7.419040548636e-01 3.785343281046e+01 2.651373985630e+02 -4.097716314240e+01 -4.141690257503e+02 -6.140327808316e-01 7.413553229631e-05 1.149604832048e+02 -5.408068367029e+02 2.753104003322e+02

